Scalable Information-Flow Analysis of Secure Three-Party Affine Computations

Elaborate protocols in Secure Multi-party Computation enable several participants to compute a public function of their own private inputs while ensuring that no undesired information leaks about the private inputs, and without resorting to any trusted third party. However, the public output of the computation inevitably leaks some information about the private inputs. Recent works have introduced a framework and proposed some techniques for quantifying such information flow. Yet, owing to their complexity, those methods do not scale to practical situations that may involve large input spaces. The main contribution of the work reported here is to formally investigate the information flow captured by the min-entropy in the particular case of secure three-party computations of affine functions in order to make its quantification scalable to realistic scenarios. To this end, we mathematically derive an explicit formula for this entropy under uniform prior beliefs about the inputs. We show that this closed-form expression can be computed in time constant in the inputs sizes and logarithmic in the coefficients of the affine function. Finally, we formulate some theoretical bounds for this privacy leak in the presence of non-uniform prior beliefs.

==> non_uni.dat <==
x fx lower upper
0.0196078431372549 4.686639201191197 4.686639201191196 5.672425341971495
0.03961584633853542 4.096729481160204 3.6719924252267946 4.657778566007094
0.05962384953981593 3.6792247195029373 3.082180524844243 4.067966665624542
0.07963185274109644 3.35581828998917 2.6647244247627553 3.6505105655430548
0.09963985594237695 3.0917991686535093 2.3413471132383235 3.327133254018623
0.11964785914365747 2.8687037903764248 2.0773473711083 3.0631335118885987
0.139655862344938 2.67553171941451 1.854265819096752 2.8400519598770515
0.15966386554621848 2.5051969675589483 1.6611041090840581 2.646890249864358
0.17967186874749902 2.3528661575535685 1.490777410565257 2.476563551345557
0.1996798719487795 2.2150945574320127 1.3384530399691439 2.3242391807494434
0.21968787515006005 2.0893403164171107 1.200686706301206 2.186472847081505
0.23969587835134054 1.9736741299845164 1.0749368525176193 2.0607229932979183
0.25970388155262103 1.866596972326653 0.9592743773072661 1.9450605180875653
0.2797118847539016 1.766920953571128 0.8522003999309673 1.8379865407112672
0.29971988795518206 1.6736887583241469 0.7525271368476529 1.7383132776279528
0.3197278911564626 1.586117580879653 0.6592973523784273 1.6450834931587268
0.3397358943577431 1.5035591286775651 0.5717283017533656 1.5575144425336653
0.3597438975590236 1.4254704661147 0.48917173979195727 1.4749578805722567
0.37975190076030413 1.3513923535637822 0.4110847682852947 1.3968709090655944
0.3997599039615846 1.2809328820702548 0.3370081775139857 1.3227943182942856
0.41976790716286516 1.2137549222599628 0.26655008272913694 1.2523362235094362
0.43977591036414565 1.1495663680411388 0.19937337435717328 1.1851595151374728
0.4597839135654262 1.0881124600414542 0.13518596266029093 1.1209721034405904
0.4797919167667067 1.0291696784624207 0.07373310189218074 1.0595192426724802
0.49979991996798717 0.9725408354013667 0.014791283698446733 1.0005774244787464
0.5198079231692677 0.9180510945974097 0 0.9439494706388227
0.5398159263705483 0.8655447159272041 0 0.889460553138436
0.5598239295718288 0.8148823718390048 0 0.8369549389219503
0.5798319327731093 0.765938919230422 0 0.7862933065297744
0.5998399359743898 0.7186015370517526 0 0.7373505181388441
0.6198479391756704 0.6727681598821058 0 0.690013757297135
0.6398559423769509 0.6283461527694706 0 0.6441809626063716
0.6598639455782314 0.5852511840719696 0 0.5997595026492366
0.6798719487795118 0.5434062618265403 0 0.5566650489024831
0.6998799519807923 0.5027409059765224 0 0.5148206121650512
0.7198879551820729 0.46319043410203403 0 0.4741557148352214
0.7398959583833534 0.42469534247456203 0 0.43460567668250777
0.7599039615846339 0.3872007675657978 0 0.3961109959372062
0.7799119647859144 0.35065601577854216 0 0.35861681082881375
0.799919967987195 0.3150141512837601 0 0.32207242934207597
0.8199279711884755 0.28023163355553393 0 0.286430917075457
0.839935974389756 0.24626799758211487 0 0.2516487347945494
0.8599439775910365 0.21308557086190025 0 0.21768541865892024
0.879951980792317 0.1806492222206968 0 0.1845032972317357
0.8999599839935976 0.14892613825095524 0 0.15206724030888683
0.919967987194878 0.11788562380625456 0 0.12034443536852364
0.9399759903961585 0.08749892351029057 0 0.08930418807450685
0.959983993597439 0.057739061678923065 0 0.058917743793269195
0.9799919967987195 0.028580698421771415 0 0.029158127522725636
1.0 -9.61027951144475e-16 0 -0.0


==> uni.dat <==
x fx
0 41.18506523353614
1 39.18506523353654
2 42.185065233536
3 40.185065233536214
4 38.86313713864924
5 38.86313713864924
6 39.37771031147881
7 36.377710311481565
8 40.185065233536214
9 37.27817463792903
10 36.40370552001405
11 36.725633614900765
12 37.484625515396075
13 34.6772705933451
14 37.05578221659247
15 35.86313713865178
16 35.09760239229078
17 37.09760239228689
18 36.352175219373244
19 33.615209625217794
20 36.05578221659329
21 34.9182786928459
22 34.20207165884932
23 34.66150327748436
24 35.5412090437641
25 32.84076932563798
26 36.899663014674786
27 34.20778531004258
28 33.519729316360994
29 34.00515614352813
30 34.908940828265436

